A Sequence-Based Mesh Classifier for the Prediction of Protein-Protein Interactions

The worldwide surge of multiresistant microbial strains has propelled the search for alternative treatment options. The study of Protein-Protein Interactions (PPIs) has been a cornerstone in the clarification of complex physiological and pathogenic processes, thus being a priority for the identification of vital components and mechanisms in pathogens. Despite the advances of laboratorial techniques, computational models allow the screening of protein interactions between entire proteomes in a fast and inexpensive manner. Here, we present a supervised machine learning model for the prediction of PPIs based on the protein sequence. We cluster amino acids regarding their physicochemical properties, and use the discrete cosine transform to represent protein sequences. A mesh of classifiers was constructed to create hyper-specialised classifiers dedicated to the most relevant pairs of molecular function annotations from Gene Ontology. Based on an exhaustive evaluation that includes datasets with different configurations, cross-validation and out-of-sampling validation, the obtained results outscore the state-of-the-art for sequence-based methods. For the final mesh model using SVM with RBF, a consistent average AUC of 0.84 was attained.

==> data.csv <==
a,b,c
25,0.846329281,0.835546866
50,0.887754073,0.867513423
75,0.913652026,0.898624197
100,0.919966981,0.907948731
125,0.923856355,0.914900345
150,0.926963212,0.918238722
175,0.930493204,0.917721685
200,0.932615273,0.917844115
225,0.934291054,0.919447077
250,0.934699631,0.920959193
275,0.934177763,0.921023026
300,0.932751988,0.921091364
325,0.930378455,0.920324625
350,0.927788393,0.919006547
375,0.925083517,0.917555749
400,0.922728473,0.917008812
425,0.920784413,0.917150931
450,0.919462524,0.917349568
475,0.918697987,0.918476313
500,0.918195557,0.919986695
525,0.918257573,0.921335654
550,0.918711191,0.92269005
575,0.919138541,0.923692516
600,0.919319475,0.924324903
625,0.919439264,0.924615075
650,0.919249172,0.924549489
675,0.91885935,0.924279418
700,0.918217881,0.923835919
725,0.917486928,0.923401031
750,0.916762718,0.922775932
775,0.916166709,0.922387923
800,0.915477887,0.92192673
